MAGIICAT III. Interpreting Self-Similarity of the Circumgalactic Medium with Virial Mass using MgII Absorption

In Churchill et al., we used halo abundance matching applied to 182 galaxies in the MgII Absorber-Galaxy Catalog (MAGIICAT, Nielsen et al.) and showed that the mean MgII 2796 equivalent width follows a tight inverse-square power law, W_r(2796) ~ (D/R_vir)^-2, with projected location relative to the galaxy virial radius and that the MgII absorption covering fraction is invariant with galaxy virial mass, M_h, over the range 10.7 < M_h/M_solar < 13.9. In this work, we explore multivariate relationships between W_r(2796), virial mass, impact parameter, virial radius, and the theoretical cooling radius that further elucidate self-similarity in the cool/warm (T=10^{4-4.5} K) circumgalactic medium (CGM) with virial mass. We show that virial mass determines the extent and strength of the MgII absorbing gas such that the mean W_r(2796) increases with virial mass at fixed distance while decreasing with galactocentric distance for fixed virial mass. The majority of the absorbing gas resides within D ~ 0.3 R_vir, independent of both virial mass and minimum absorption threshold; inside this region, and perhaps also in the region 0.3 < D/R_vir = 1, the mean W_r(2796) is independent of virial mass. Contrary to absorber-galaxy cross-correlation studies, we show there is no anti-correlation between W_r(2796) and virial mass. We discuss how simulations and theory constrained by observations fully support self-similarity of the cool/warm CGM via the physics governing star formation, gas-phase metal enrichment, recycling efficiency of galactic scale winds, filament and merger accretion, and overdensity of local environment as a function of virial mass.

==> table1.txt <==
        1                    2       3      4      5     6               7             8             9                10            11                12                 13 
    Field               J-Name    zgal      D     Mr    Mh           Vcmax          Rvir          etav                Rc          etac             Rc/Rv             Wr2796       
 0002+051 J000520.21+052411.80  0.2980   59.2  -20.9  12.0 -0.2 +0.3   211 -26 +45   191 -26 +45  0.31 +0.06 -0.05   103  +5  -7  0.57 -0.02 +0.04  0.54 +0.08 -0.13  0.244  0.003
 0002+051 J000520.21+052411.80  0.5920   36.0  -22.0  12.3 -0.2 +0.2   291 -29 +38   257 -28 +37  0.14 +0.02 -0.02    59  +4  -4  0.61 -0.04 +0.05  0.23 +0.03 -0.04  0.102  0.002
 0002-422 J000448.11-415728.8   0.8400   53.8  -21.7  12.1 -0.1 +0.2   262 -26 +35   218 -24 +32  0.25 +0.03 -0.03    50  +3  -4  1.07 -0.06 +0.09  0.23 +0.03 -0.04  4.422  0.002
 0002+051 J000520.21+052411.80  0.8518   25.9  -21.2  11.8 -0.2 +0.2   220 -24 +40   179 -22 +36  0.14 +0.02 -0.02    60  +3  -5  0.43 -0.02 +0.04  0.33 +0.05 -0.07  1.089  0.008
 SDSS     J003340.21-005525.53  0.2124   21.7  -21.3  12.2 -0.2 +0.2   232 -27 +41   214 -27 +42  0.10 +0.02 -0.01   107  +4  -6  0.20 -0.01 +0.01  0.50 +0.07 -0.10  1.050  0.030
 SDSS     J003413.04-010026.86  0.2564   30.4  -20.7  11.9 -0.2 +0.3   195 -25 +47   176 -25 +47  0.17 +0.04 -0.03   112  +5  -7  0.27 -0.01 +0.02  0.63 +0.10 -0.17  0.610  0.060
 SDSS     J003407.34-085452.07  0.3617   33.1  -20.1  11.7 -0.2 +0.4   176 -24 +55   154 -23 +54  0.21 +0.06 -0.04   106  +5  -9  0.31 -0.01 +0.03  0.69 +0.12 -0.24  0.480  0.050
 0058+019 J010054.15+021136.52  0.6128   29.5  -19.8  11.4 -0.2 +0.4   151 -20 +51   125 -18 +47  0.24 +0.06 -0.04    92  +4  -8  0.32 -0.01 +0.03  0.74 +0.12 -0.28  1.684  0.004
 0058+019 J010054.15+021136.52  0.6800   45.6  -21.2  11.9 -0.2 +0.2   225 -25 +42   190 -24 +40  0.24 +0.04 -0.03    69  +4  -5  0.66 -0.03 +0.05  0.36 +0.05 -0.08  0.003 -1.000
 SDSS     J010156.32-084401.74  0.1588   28.4  -19.2  11.3 -0.2 +0.6   121 -17 +64   106 -16 +63  0.27 +0.10 -0.05   146  +6 -15  0.20 -0.01 +0.02  1.38 +0.25 -0.82  0.360  0.030
 SDSS     J010135.84-005009.08  0.2615   50.9  -21.4  12.2 -0.2 +0.2   242 -28 +40   223 -28 +40  0.23 +0.03 -0.03    99  +4  -5  0.51 -0.02 +0.03  0.44 +0.06 -0.08  0.110 -1.000
 0102-190 J010516.82-184641.9   1.0250   40.0  -22.3  12.1 -0.1 +0.1   284 -25 +31   230 -22 +27  0.17 +0.02 -0.02    36  +3  -3  1.12 -0.08 +0.11  0.16 +0.02 -0.02  0.670  0.050
 SDSS     J010352.47+003739.79  0.3515   48.3  -20.1  11.7 -0.2 +0.4   178 -24 +54   157 -23 +53  0.31 +0.08 -0.05   107  +5  -9  0.45 -0.02 +0.04  0.68 +0.12 -0.23  0.380  0.030
 0109+200 J011210.18+202021.79  0.5340   44.7  -20.4  11.6 -0.2 +0.4   173 -23 +53   147 -21 +50  0.30 +0.08 -0.05    92  +4  -8  0.49 -0.02 +0.05  0.63 +0.11 -0.22  2.260  0.050
 0117+213 J012017.20+213346.00  0.5763    7.8  -22.7  12.9 -0.1 +0.1   415 -37 +35   381 -37 +35  0.02 +0.00 -0.00    48  -4  +4  0.16 +0.01 -0.01  0.13 +0.02 -0.02  0.902  0.007
 0117+213 J012017.20+213346.00  0.7290   55.4  -23.0  12.9 -0.1 +0.1   434 -35 +33   389 -35 +32  0.14 +0.01 -0.01    34  -3  +3  1.61 +0.16 -0.12  0.09 +0.01 -0.01  0.244  0.005
 0122-003 J012528.84-000555.93  0.3788   77.7  -20.7  11.9 -0.2 +0.3   207 -26 +50   184 -25 +49  0.42 +0.09 -0.07    97  +5  -7  0.81 -0.04 +0.06  0.53 +0.08 -0.14  0.050  0.010
 0141+339 J014411.70+341157.92  0.4708   38.1  -19.2  11.3 -0.2 +0.5   134 -18 +56   112 -16 +53  0.34 +0.11 -0.06   108  +4 -10  0.35 -0.01 +0.04  0.96 +0.17 -0.46  0.780  0.070
 0150-202 J015227.32-200107.10  0.3830   59.6  -20.2  11.8 -0.2 +0.4   181 -25 +54   159 -24 +53  0.38 +0.09 -0.07   103  +5  -8  0.58 -0.03 +0.05  0.65 +0.11 -0.22  0.580  0.050
 0150-202 J015227.32-200107.10  0.6030   53.9  -22.4  12.5 -0.1 +0.1   323 -30 +31   288 -29 +30  0.19 +0.02 -0.02    50  +3  +1  1.07 -0.07 -0.02  0.18 +0.02 -0.02  0.035 -1.000
 0150-202 J015227.32-200107.10  0.7800   54.7  -21.5  12.1 -0.2 +0.2   252 -27 +38   211 -25 +35  0.26 +0.04 -0.03    56  +3  -4  0.98 -0.06 +0.08  0.26 +0.04 -0.05  0.360  0.040
 SDSS     J015453.03-095535.39  0.5663   56.7  -22.2  12.4 -0.1 +0.2   311 -31 +35   278 -30 +34  0.20 +0.02 -0.02    56  +4  -1  1.01 -0.06 +0.02  0.20 +0.02 -0.03  0.300 -1.000
 SDSS     J021558.40-011135.79  0.2103   27.6  -20.7  11.9 -0.2 +0.3   192 -24 +46   175 -24 +47  0.16 +0.03 -0.03   118  +5  -8  0.23 -0.01 +0.02  0.67 +0.10 -0.18  0.770  0.050
 0226-411 J022815.2-405716      0.2067   33.6  -17.8  11.1 -0.2 +0.6   105 -15 +54    90 -14 +52  0.37 +0.14 -0.07   146  +5 -14  0.23 -0.01 +0.03  1.62 +0.29 -0.94  0.020 -1.000
 0226-411 J022815.2-405716      0.2674   62.8  -20.2  11.8 -0.2 +0.4   176 -24 +51   157 -23 +51  0.40 +0.10 -0.07   116  +5  -9  0.54 -0.02 +0.04  0.73 +0.12 -0.24  0.030  0.010
 SDSS     J022950.32-074256.77  0.3866   27.6  -20.7  11.9 -0.2 +0.3   205 -26 +49   182 -25 +49  0.15 +0.03 -0.02    96  +4  -7  0.29 -0.01 +0.02  0.53 +0.08 -0.14  1.740  0.040
 0229+131 J023145.89+132254.71  0.4167   36.9  -22.1  12.4 -0.2 +0.2   285 -29 +34   260 -29 +35  0.14 +0.02 -0.02    74  +4  -4  0.50 -0.02 +0.03  0.28 +0.04 -0.04  0.816  0.020
 0235+164 J023838.93+163659.27  0.5240   12.1  -21.9  12.3 -0.2 +0.2   277 -28 +39   247 -27 +39  0.05 +0.01 -0.01    67  +4  -4  0.18 -0.01 +0.01  0.27 +0.04 -0.05  2.340  0.050
 0235+164 J023838.93+163659.27  0.8520    7.6  -22.5  12.6 -0.1 +0.1   370 -32 +31   318 -30 +30  0.02 +0.00 -0.00    30  -3  +3  0.25 +0.03 -0.02  0.09 +0.01 -0.01  0.440  0.050
 0302-223 J030450.10-221157.00  0.4180  126.0  -23.4  13.5 -0.1 +0.1   625 -52 +47   617 -56 +52  0.20 +0.02 -0.02    54  -5  +5  2.32 +0.23 -0.18  0.09 +0.01 -0.01  0.727  0.028
 0302-223 J030450.10-221157.00  1.0000   61.2  -22.0  12.0 -0.1 +0.2   248 -24 +34   199 -21 +30  0.31 +0.04 -0.04    45  +3  -4  1.35 -0.08 +0.12  0.23 +0.03 -0.04  1.099  0.036
 SDSS     J032232.58+003649.13  0.2185   16.0  -18.8  11.3 -0.2 +0.5   128 -18 +58   112 -17 +56  0.14 +0.05 -0.03   136  +5 -13  0.12 -0.00 +0.01  1.21 +0.21 -0.61  1.310  0.120
 0334-204 J033626.90-201940.00  1.1200   64.3  -23.0  12.6 -0.1 +0.1   404 -32 +30   333 -29 +28  0.19 +0.01 -0.02    12  -2  +2  5.17 +0.88 -0.62  0.04 +0.01 -0.01  2.060  0.050
 0349-146 J035128.54-142908.71  0.3236  125.8  -21.1  12.1 -0.2 +0.3   225 -26 +47   204 -26 +47  0.62 +0.12 -0.09    97  +4  -6  1.29 -0.05 +0.09  0.48 +0.07 -0.11  0.012 -1.000
 0349-146 J035128.54-142908.71  0.3567   71.3  -20.5  11.9 -0.2 +0.3   193 -25 +52   171 -24 +52  0.42 +0.10 -0.07   102  +5  -8  0.70 -0.03 +0.06  0.60 +0.10 -0.18  0.175  0.007
 SDSS     J035242.12+001307.32  0.3671   50.8  -21.1  12.1 -0.2 +0.3   227 -26 +47   204 -26 +47  0.25 +0.05 -0.04    92  +4  -6  0.55 -0.02 +0.04  0.45 +0.07 -0.11  1.450  0.050
 0454+039 J045647.17+040052.94  0.0720    5.4  -16.8  10.8 -0.2 +0.7    81 -11 +47    69 -10 +45  0.08 +0.03 -0.01   175  +6 -18  0.03 -0.00 +0.00  2.53 +0.46 -1.66  0.720  0.050
 0454+039 J045647.17+040052.94  0.2010   87.5  -21.4  12.2 -0.2 +0.2   234 -27 +39   217 -28 +40  0.40 +0.06 -0.06   108  +5  -6  0.81 -0.03 +0.04  0.50 +0.07 -0.09  0.018 -1.000
 0454-220 J045608.92-215909.40  0.2784   50.3  -19.1  11.4 -0.2 +0.5   140 -19 +59   122 -18 +57  0.41 +0.13 -0.07   125  +5 -12  0.40 -0.02 +0.04  1.02 +0.18 -0.48  0.005 -1.000
 0454-220 J045608.92-215909.40  0.3818  102.6  -20.9  12.0 -0.2 +0.3   217 -27 +46   194 -26 +46  0.53 +0.10 -0.08    94  +4  -6  1.09 -0.05 +0.08  0.48 +0.07 -0.12  0.018 -1.000
 0454-220 J045608.92-215909.40  0.4838  107.1  -21.9  12.3 -0.2 +0.2   270 -28 +38   242 -27 +38  0.44 +0.06 -0.06    72  +4  -5  1.49 -0.07 +0.10  0.30 +0.04 -0.05  0.426  0.007
 0454+039 J045647.17+040052.94  0.8596   16.0  -19.9  11.2 -0.2 +0.4   145 -19 +49   113 -16 +42  0.14 +0.04 -0.02    78  +4  -7  0.21 -0.01 +0.02  0.69 +0.12 -0.26  1.476  0.009
 SDSS     J075001.85+161305.05  0.1466   19.6  -18.5  11.1 -0.2 +0.6   107 -15 +58    93 -14 +57  0.21 +0.08 -0.04   152  +6 -16  0.13 -0.00 +0.01  1.65 +0.30 -1.02  0.260  0.080
 SDSS     J075450.04+184952.79  0.2856   54.0  -21.4  12.2 -0.2 +0.2   245 -28 +40   225 -28 +40  0.24 +0.04 -0.03    96  +4  -5  0.56 -0.02 +0.03  0.43 +0.06 -0.08  0.040 -1.000
 SDSS     J075525.51+172836.59  0.2541   47.4  -21.1  12.1 -0.2 +0.3   222 -26 +45   203 -26 +46  0.23 +0.04 -0.03   105  +4  -7  0.45 -0.02 +0.03  0.52 +0.07 -0.12  0.510  0.020
 SDSS     J080004.56+184935.15  0.2544   30.1  -20.5  11.9 -0.2 +0.3   189 -24 +49   170 -24 +49  0.18 +0.04 -0.03   114  +5  -8  0.27 -0.01 +0.02  0.67 +0.10 -0.20  0.300  0.040
 SDSS     J081420.19+383408.3   0.0980   52.5  -21.6  12.1 -0.2 +0.3   211 -26 +45   197 -26 +47  0.27 +0.05 -0.04   126  +5  -7  0.42 -0.02 +0.03  0.64 +0.09 -0.15  0.570  0.050
 SDSS     J082340.18+074801.68  0.1864   37.3  -21.4  12.1 -0.2 +0.3   209 -26 +49   193 -27 +50  0.19 +0.04 -0.03   116  +5  -8  0.32 -0.01 +0.02  0.60 +0.09 -0.16  0.370  0.040
 0827+243 J083052.08+241059.82  0.2580   69.5  -20.3  11.8 -0.2 +0.4   178 -23 +51   159 -23 +50  0.44 +0.10 -0.07   116  +5  -8  0.60 -0.02 +0.05  0.73 +0.12 -0.23  0.128 -1.000
 0827+243 J083052.08+241059.82  0.5247   37.2  -22.0  12.3 -0.2 +0.2   282 -29 +38   252 -28 +38  0.15 +0.02 -0.02    66  +4  -4  0.56 -0.03 +0.04  0.26 +0.03 -0.04  2.419  0.012
 0836+113 J083933.01+111203.82  0.7868   26.8  -20.9  11.8 -0.2 +0.3   212 -24 +46   174 -22 +43  0.15 +0.03 -0.02    65  +3  -6  0.41 -0.02 +0.04  0.37 +0.06 -0.09  2.133  0.019
 SDSS     J084119.78+012621.75  0.4091   76.4  -21.8  12.2 -0.2 +0.2   247 -27 +38   223 -27 +38  0.34 +0.05 -0.05    84  +4  -5  0.91 -0.04 +0.06  0.38 +0.05 -0.07  0.100  0.020
 SDSS     J084456.06+004708.95  0.1551   31.4  -20.5  11.7 -0.2 +0.5   156 -22 +59   140 -22 +59  0.22 +0.07 -0.04   134  +6 -11  0.23 -0.01 +0.02  0.96 +0.17 -0.40  0.400  0.050
 SDSS     J085826.93+022604.49  0.1097   91.4  -19.7  11.4 -0.2 +0.6   129 -18 +61   115 -17 +61  0.80 +0.28 -0.14   149  +6 -14  0.61 -0.02 +0.06  1.30 +0.23 -0.69  0.090 -1.000
 SDSS     J090519.70+084917.32  0.1499    8.6  -16.6  10.7 -0.2 +0.7    82 -11 +49    69 -11 +46  0.12 +0.05 -0.02   163  +6 -17  0.05 -0.00 +0.01  2.35 +0.43 -1.57  0.820  0.100
 SDSS     J090519.70+084917.32  0.3856  101.1  -21.1  12.1 -0.2 +0.3   233 -27 +47   210 -27 +47  0.48 +0.09 -0.07    89  +4  -6  1.13 -0.05 +0.08  0.43 +0.06 -0.10  0.060 -1.000
 SDSS     J090519.70+084917.32  0.4545   86.7  -20.8  11.7 -0.2 +0.3   184 -24 +48   159 -22 +46  0.54 +0.12 -0.09    96  +4  -7  0.90 -0.04 +0.07  0.60 +0.10 -0.18  0.060 -1.000
 SDSS     J091119.16+031152.9   0.0962   70.0  -21.5  12.1 -0.2 +0.3   208 -26 +45   194 -26 +47  0.36 +0.07 -0.06   127  +5  -7  0.55 -0.02 +0.03  0.66 +0.10 -0.16  0.820  0.100
 SDSS     J091845.91+060226.09  0.1849   81.0  -21.2  12.0 -0.2 +0.3   196 -26 +51   179 -26 +51  0.45 +0.10 -0.08   119  +5  -8  0.68 -0.03 +0.05  0.67 +0.11 -0.19  0.110 -1.000
 SDSS     J092300.67+075108.2   0.1038   10.0  -22.1  12.5 -0.2 +0.2   269 -30 +39   257 -32 +41  0.04 +0.01 -0.01   111  +5  -5  0.09 -0.00 +0.00  0.43 +0.06 -0.07  2.250  0.140
 SDSS     J093251.82+073729.11  0.3876   35.9  -21.3  12.2 -0.2 +0.2   245 -28 +43   222 -28 +44  0.16 +0.03 -0.02    86  +4  -6  0.42 -0.02 +0.03  0.39 +0.05 -0.08  1.100  0.020
 SDSS     J093536.98+112408.03  0.2808   20.0  -20.3  11.8 -0.2 +0.4   182 -24 +51   163 -23 +51  0.12 +0.03 -0.02   113  +5  -8  0.18 -0.01 +0.01  0.69 +0.11 -0.22  0.790  0.040
 SDSS     J100807.51+014448.97  0.2173  163.8  -22.3  12.7 -0.1 +0.1   327 -32 +32   314 -34 +34  0.52 +0.05 -0.06    84  +4  +4  1.96 -0.09 -0.08  0.27 +0.03 -0.03  0.300 -1.000
 SDSS     J100906.36+023555.31  0.2523   33.7  -21.6  12.3 -0.2 +0.2   254 -28 +39   236 -28 +40  0.14 +0.02 -0.02    97  +4  -5  0.35 -0.01 +0.02  0.41 +0.05 -0.07  0.100  0.010
 1019+309 J102230.29+304105.11  0.3460   46.0  -20.5  11.9 -0.2 +0.3   193 -25 +52   172 -24 +51  0.27 +0.06 -0.04   103  +5  -8  0.45 -0.02 +0.04  0.60 +0.10 -0.18  0.624  0.017
 SDSS     J102218.98+013218.82  0.1369  106.0  -21.6  12.2 -0.2 +0.3   219 -26 +44   204 -27 +46  0.52 +0.10 -0.08   119  +5  -7  0.89 -0.03 +0.05  0.58 +0.08 -0.13  0.170 -1.000
 SDSS     J102751.62+104532.61  0.1093   80.8  -22.3  12.6 -0.2 +0.2   299 -32 +35   289 -33 +38  0.28 +0.03 -0.04   103  +5  -4  0.78 -0.03 +0.04  0.36 +0.04 -0.05  0.230 -1.000
 SDSS     J102847.00+391800.5   0.1135   87.2  -21.6  12.1 -0.2 +0.3   213 -26 +45   198 -26 +47  0.44 +0.08 -0.07   124  +5  -7  0.70 -0.03 +0.04  0.62 +0.09 -0.15  0.300  0.020
 SDSS     J103607.51+015659.14  0.3571  169.9  -22.5  12.8 -0.1 +0.1   375 -37 +32   355 -38 +34  0.48 +0.04 -0.06    69  -6  +5  2.47 +0.22 -0.16  0.19 +0.02 -0.02  0.030 -1.000
 SDSS     J103836.50+095138.85  0.1742   15.1  -19.3  11.3 -0.2 +0.6   123 -17 +64   108 -16 +63  0.14 +0.05 -0.03   143  +5 -15  0.11 -0.00 +0.01  1.32 +0.24 -0.77  1.040  0.060
 1038+064 J104117.16+061016.92  0.3157   53.6  -19.6  11.6 -0.2 +0.4   156 -22 +55   136 -21 +54  0.39 +0.11 -0.07   116  +5 -10  0.46 -0.02 +0.04  0.85 +0.15 -0.34  0.030 -1.000
 1038+064 J104117.16+061016.92  0.4432   55.9  -21.4  12.0 -0.2 +0.3   221 -26 +43   196 -25 +42  0.29 +0.05 -0.04    87  +4  -6  0.64 -0.03 +0.05  0.45 +0.06 -0.10  0.673  0.011
 SDSS     J104935.99+075813.74  0.4793  176.5  -22.7  12.8 -0.1 +0.1   396 -36 +34   369 -37 +35  0.48 +0.04 -0.05    57  -5  +4  3.09 +0.27 -0.21  0.15 +0.02 -0.02  0.300 -1.000
 SDSS     J105033.08-001354.84  0.1155   85.1  -22.1  12.5 -0.2 +0.2   272 -30 +39   259 -32 +41  0.33 +0.04 -0.05   109  +5  -5  0.78 -0.03 +0.04  0.42 +0.06 -0.07  0.160 -1.000
 1100-264 J110325.29-264515.7   0.3590   60.8  -20.9  12.0 -0.2 +0.3   216 -27 +46   193 -26 +46  0.31 +0.06 -0.05    96  +4  -6  0.63 -0.03 +0.05  0.50 +0.08 -0.12  0.545  0.001
 SDSS     J111342.42-000730.80  0.1094   49.8  -22.4  12.7 -0.2 +0.1   320 -33 +34   311 -35 +37  0.16 +0.02 -0.02    98  +5  +2  0.51 -0.02 -0.01  0.32 +0.04 -0.04  0.250 -1.000
 SDSS     J111850.13-002100.7   0.1316   27.1  -21.8  12.3 -0.2 +0.2   235 -28 +42   221 -29 +44  0.12 +0.02 -0.02   116  +5  -6  0.23 -0.01 +0.01  0.52 +0.07 -0.11  1.930  0.080
 SDSS     J112016.66+093323.53  0.4933   34.0  -21.9  12.2 -0.2 +0.2   264 -28 +38   236 -27 +38  0.14 +0.02 -0.02    73  +4  -5  0.47 -0.02 +0.03  0.31 +0.04 -0.05  2.140  0.030
 SDSS     J112613.52+352002.60  0.1117   97.7  -21.7  12.2 -0.2 +0.3   222 -27 +43   207 -28 +45  0.47 +0.08 -0.07   122  +5  -7  0.80 -0.03 +0.05  0.59 +0.08 -0.13  0.200 -1.000
 1127-145 J113007.05-144927.38  0.2074  114.3  -19.4  11.5 -0.2 +0.5   145 -20 +55   129 -19 +54  0.89 +0.26 -0.16   131  +5 -11  0.87 -0.03 +0.08  1.02 +0.18 -0.43  0.004 -1.000
 1127-145 J113007.05-144927.38  0.2792  117.4  -19.8  11.6 -0.2 +0.4   162 -22 +55   143 -21 +54  0.82 +0.22 -0.14   118  +5 -10  0.99 -0.04 +0.09  0.83 +0.14 -0.31  0.004 -1.000
 1127-145 J113007.05-144927.38  0.3051  193.4  -20.8  12.0 -0.2 +0.3   206 -26 +47   185 -26 +47  1.04 +0.21 -0.17   104  +5  -7  1.86 -0.08 +0.13  0.56 +0.09 -0.14  0.004 -1.000
 1127-145 J113007.05-144927.38  0.3329  180.9  -20.8  12.0 -0.2 +0.3   206 -26 +49   185 -26 +49  0.98 +0.20 -0.16   101  +5  -7  1.79 -0.08 +0.14  0.55 +0.09 -0.15  0.004 -1.000
 SDSS     J113757.02+085017.21  0.3356   31.1  -20.5  11.9 -0.2 +0.3   192 -25 +52   171 -24 +51  0.18 +0.04 -0.03   104  +5  -8  0.30 -0.01 +0.02  0.61 +0.10 -0.18  0.910  0.060
 SDSS     J114144.62+080614.79  0.2290   76.7  -20.9  12.0 -0.2 +0.3   204 -26 +45   186 -26 +45  0.41 +0.08 -0.07   112  +5  -7  0.68 -0.03 +0.04  0.60 +0.09 -0.15  0.310  0.030
 SDSS     J114144.62+080614.79  0.3583   61.1  -21.5  12.3 -0.2 +0.2   255 -28 +40   233 -28 +40  0.26 +0.04 -0.04    86  +4  -5  0.71 -0.03 +0.04  0.37 +0.05 -0.07  0.490  0.020
 SDSS     J114444.63+071443.75  0.4906   97.6  -23.1  13.2 -0.1 +0.1   511 -47 +40   487 -49 +42  0.20 +0.02 -0.02    52  -5  +4  1.87 +0.19 -0.13  0.11 +0.01 -0.01  0.600  0.100
 SDSS     J114518.47+451601.4   0.1339   38.6  -21.9  12.3 -0.2 +0.2   245 -28 +42   231 -29 +44  0.17 +0.03 -0.02   113  +5  -6  0.34 -0.01 +0.02  0.49 +0.07 -0.10  1.060  0.060
 SDSS     J114657.91+020712.69  0.5437   74.7  -23.3  13.4 -0.1 +0.1   604 -56 +47   580 -58 +50  0.13 +0.01 -0.01    39  -5  +4  1.92 +0.25 -0.17  0.07 +0.01 -0.01  1.600  0.200
 SDSS     J114803.17+565411.4   0.1045   29.5  -22.1  12.4 -0.2 +0.2   261 -29 +39   249 -31 +41  0.12 +0.02 -0.02   113  +5  -5  0.26 -0.01 +0.01  0.45 +0.06 -0.08  1.590  0.060
 1148+387 J115129.37+382552.35  0.5536   20.4  -21.3  12.0 -0.2 +0.3   224 -27 +45   194 -25 +43  0.11 +0.02 -0.02    78  +4  -6  0.26 -0.01 +0.02  0.40 +0.06 -0.09  0.640  0.013
 SDSS     J120932.26+004555.92  0.2533   54.2  -20.3  11.8 -0.2 +0.4   177 -23 +51   159 -23 +51  0.34 +0.08 -0.06   117  +5  -9  0.46 -0.02 +0.04  0.73 +0.12 -0.24  0.090 -1.000
 1209+107 J121140.59+103002.02  0.3920   37.5  -19.6  11.6 -0.2 +0.4   158 -22 +58   137 -21 +56  0.27 +0.08 -0.05   108  +5 -10  0.35 -0.01 +0.03  0.79 +0.14 -0.32  1.187  0.005
 1222+228 J122527.39+223513.0   0.5502   37.7  -20.3  11.6 -0.2 +0.4   170 -23 +54   144 -21 +51  0.26 +0.07 -0.04    92  +4  -8  0.41 -0.02 +0.04  0.64 +0.11 -0.23  0.094  0.009
 1229-021 J123200.01-022405.27  0.7546   12.4  -21.0  11.8 -0.2 +0.3   215 -24 +43   179 -22 +40  0.07 +0.01 -0.01    66  +3  -5  0.19 -0.01 +0.02  0.37 +0.05 -0.08  0.303  0.003
 1241+176 J124410.82+172104.52  0.5500   21.1  -21.0  11.8 -0.2 +0.3   202 -25 +47   174 -23 +45  0.12 +0.03 -0.02    83  +4  -6  0.25 -0.01 +0.02  0.48 +0.07 -0.13  0.465  0.011
 1245+345 J124727.83+341509.56  0.9410   27.4  -21.2  11.8 -0.2 +0.2   223 -25 +41   179 -22 +37  0.15 +0.03 -0.02    54  +3  -5  0.51 -0.03 +0.05  0.30 +0.05 -0.07  0.460  0.040
 1246-057 J124913.85-055919.07  0.6370   29.0  -20.7  11.7 -0.2 +0.3   192 -23 +45   161 -21 +42  0.18 +0.04 -0.03    80  +4  -6  0.36 -0.02 +0.03  0.49 +0.08 -0.13  0.450  0.004
 1248+401 J125048.32+395139.48  0.7725   35.4  -20.4  11.6 -0.2 +0.3   185 -23 +48   151 -21 +44  0.23 +0.05 -0.04    73  +4  -6  0.49 -0.02 +0.05  0.48 +0.08 -0.14  0.695  0.005
 1254+047 J125659.92+042734.39  0.9341   12.5  -20.6  11.6 -0.2 +0.3   184 -22 +47   145 -19 +41  0.09 +0.02 -0.01    64  +3  -6  0.20 -0.01 +0.02  0.44 +0.07 -0.13  0.338  0.005
 SDSS     J125739.22+144806.26  0.4648   33.8  -21.6  12.1 -0.2 +0.2   241 -27 +40   214 -26 +39  0.16 +0.02 -0.02    81  +4  -5  0.42 -0.02 +0.03  0.38 +0.05 -0.07  0.120  0.020
 SDSS     J130554.17+014929.82  0.1747  129.8  -22.1  12.4 -0.2 +0.2   269 -30 +40   254 -31 +42  0.51 +0.07 -0.07   102  +5  -5  1.27 -0.05 +0.07  0.40 +0.05 -0.07  0.450  0.030
 SDSS     J130554.17+014929.82  0.2258   71.9  -21.0  12.0 -0.2 +0.3   210 -25 +44   192 -25 +44  0.37 +0.07 -0.06   111  +5  -7  0.65 -0.03 +0.04  0.58 +0.08 -0.14  0.060 -1.000
 1317+277 J131956.23+272808.22  0.6610  103.1  -21.7  12.1 -0.2 +0.2   259 -27 +37   224 -25 +35  0.46 +0.06 -0.06    62  +3  -4  1.67 -0.09 +0.12  0.28 +0.04 -0.05  0.320  0.006
 1317+277 J131956.23+272808.22  0.6719   57.7  -22.1  12.4 -0.1 +0.1   303 -29 +32   264 -27 +31  0.22 +0.02 -0.03    51  +3  -3  1.14 -0.07 +0.08  0.19 +0.02 -0.03  0.005 -1.000
 SDSS     J131815.12+012450.67  0.5405  105.9  -22.8  12.9 -0.1 +0.1   424 -38 +36   392 -38 +37  0.27 +0.02 -0.03    51  -4  +4  2.08 +0.19 -0.15  0.13 +0.02 -0.02  0.300 -1.000
 1321+294 J132320.55+291007.15  0.2310   17.2  -20.3  11.8 -0.2 +0.4   176 -23 +50   158 -23 +50  0.11 +0.03 -0.02   120  +5  -9  0.14 -0.01 +0.01  0.76 +0.12 -0.24  0.710  0.050
 SDSS     J132757.41+101141.78  0.2557   25.5  -19.8  11.6 -0.2 +0.4   160 -22 +54   142 -21 +54  0.18 +0.05 -0.03   121  +5 -10  0.21 -0.01 +0.02  0.86 +0.15 -0.33  0.650  0.040
 SDSS     J132831.08+075942.01  0.2358   99.8  -20.7  11.9 -0.2 +0.3   195 -25 +47   177 -25 +48  0.56 +0.12 -0.09   114  +5  -8  0.88 -0.04 +0.06  0.64 +0.10 -0.17  0.210  0.050
 SDSS     J132831.08+075942.01  0.3323   32.5  -21.8  12.4 -0.2 +0.2   285 -31 +34   264 -31 +35  0.12 +0.01 -0.02    82  +4  -4  0.40 -0.02 +0.02  0.31 +0.04 -0.04  0.590  0.040
 1331+170 J133335.78+164904.01  0.7443   30.5  -21.4  12.0 -0.2 +0.2   245 -27 +39   207 -25 +36  0.15 +0.02 -0.02    60  +3  -4  0.51 -0.03 +0.04  0.29 +0.04 -0.05  1.836  0.003
 1332+552 J133411.70+550124.98  0.3730   27.7  -22.1  12.5 -0.2 +0.2   314 -32 +36   291 -32 +37  0.10 +0.01 -0.01    71  +4   0  0.39 -0.02 +0.00  0.24 +0.03 -0.03  2.900  0.050
 1354+195 J135704.43+191907.37  0.4406  140.2  -20.8  11.7 -0.2 +0.3   183 -23 +48   158 -22 +46  0.89 +0.20 -0.14    97  +4  -7  1.44 -0.06 +0.12  0.61 +0.10 -0.18  0.013 -1.000
 1354+195 J135704.43+191907.37  0.4592   45.1  -20.8  11.7 -0.2 +0.3   184 -24 +48   159 -22 +46  0.28 +0.06 -0.05    95  +4  -7  0.47 -0.02 +0.04  0.60 +0.10 -0.18  0.773  0.015
 1354+195 J135704.43+191907.37  0.8031  191.8  -22.6  12.6 -0.1 +0.1   374 -32 +30   325 -30 +29  0.59 +0.05 -0.06    33  -3  +3  5.83 +0.56 -0.44  0.10 +0.01 -0.01  0.005 -1.000
 SDSS     J140619.61+130106.82  0.1748  121.6  -21.6  12.1 -0.2 +0.3   221 -27 +46   204 -27 +47  0.59 +0.11 -0.09   114  +5  -7  1.06 -0.04 +0.07  0.56 +0.08 -0.13  0.170 -1.000
 SDSS     J140619.61+130106.82  0.2220   17.7  -20.3  11.8 -0.2 +0.4   175 -23 +50   158 -23 +50  0.11 +0.03 -0.02   121  +5  -9  0.15 -0.01 +0.01  0.77 +0.12 -0.25  0.960  0.060
 SDSS     J140843.77+004730.46  0.1146   48.6  -21.4  12.0 -0.2 +0.3   200 -26 +48   185 -26 +49  0.26 +0.06 -0.04   127  +5  -8  0.38 -0.01 +0.03  0.69 +0.11 -0.19  0.270 -1.000
 SDSS     J141654.33-000520.35  0.4746   83.7  -22.8  12.9 -0.1 +0.1   420 -38 +35   394 -39 +37  0.21 +0.02 -0.02    57  -5  +4  1.46 +0.13 -0.10  0.15 +0.02 -0.02  0.300 -1.000
 SDSS     J142310.50+093357.14  0.6139  172.6  -24.2  13.7 -0.1 +0.1   773 -49 +42   750 -52 +45  0.23 +0.01 -0.02     9  -3  +2 18.83 +7.49 -3.72  0.01 +0.00 -0.00  0.150 -1.000
 1424-118 J142738.10-120350.00  0.3404   85.9  -20.8  12.0 -0.2 +0.3   209 -27 +48   187 -26 +48  0.46 +0.09 -0.07   100  +5  -7  0.86 -0.04 +0.06  0.53 +0.08 -0.14  0.100  0.015
 SDSS     J142556.40-001818.79  0.1382  133.5  -23.2  13.4 -0.2 +0.1   530 -53 +45   539 -59 +51  0.25 +0.02 -0.03   102  -9  +7  1.31 +0.12 -0.09  0.19 +0.02 -0.02  0.290 -1.000
 SDSS     J143216.78+095519.29  0.3293   19.0  -20.7  11.9 -0.2 +0.3   204 -26 +49   183 -25 +49  0.10 +0.02 -0.02   102  +5  -7  0.19 -0.01 +0.01  0.56 +0.09 -0.15  2.360  0.040
 SDSS     J150339.98+064259.96  0.1809   26.1  -19.3  11.3 -0.2 +0.6   125 -17 +63   109 -17 +62  0.24 +0.09 -0.04   141  +5 -14  0.18 -0.01 +0.02  1.30 +0.24 -0.74  0.170 -1.000
 SDSS     J150339.98+064259.96  0.2333   94.6  -19.9  11.7 -0.2 +0.4   163 -22 +53   145 -21 +53  0.65 +0.17 -0.11   123  +5 -10  0.77 -0.03 +0.07  0.85 +0.14 -0.31  0.090 -1.000
 1511+103 J151329.29+101105.54  0.4370   38.0  -20.4  11.6 -0.2 +0.4   166 -22 +52   143 -21 +50  0.27 +0.07 -0.05   102  +5  -8  0.37 -0.02 +0.03  0.72 +0.12 -0.25  0.454  0.046
 SDSS     J151228.82-011223.12  0.1284   25.2  -19.6  11.4 -0.2 +0.6   130 -18 +62   115 -17 +62  0.22 +0.08 -0.04   146  +6 -14  0.17 -0.01 +0.02  1.28 +0.23 -0.69  0.940  0.160
 SDSS     J151541.23+334739.49  0.1156   29.7  -21.4  12.0 -0.2 +0.3   202 -26 +48   187 -26 +50  0.16 +0.03 -0.03   126  +5  -8  0.23 -0.01 +0.02  0.67 +0.10 -0.18  0.190 -1.000
 SDSS     J153112.98+091138.78  0.2659   48.3  -19.9  11.7 -0.2 +0.4   165 -22 +54   147 -22 +53  0.33 +0.09 -0.06   119  +5  -9  0.41 -0.02 +0.04  0.81 +0.14 -0.30  0.310  0.030
 SDSS     J153112.98+091138.78  0.3265   91.3  -20.2  11.8 -0.2 +0.4   180 -24 +53   159 -23 +52  0.57 +0.14 -0.10   109  +5  -8  0.84 -0.04 +0.07  0.68 +0.11 -0.23  0.060 -1.000
 SDSS     J153715.34+023049.73  0.2151   29.0  -20.3  11.8 -0.2 +0.4   177 -23 +50   159 -23 +50  0.18 +0.04 -0.03   121  +5  -9  0.24 -0.01 +0.02  0.76 +0.12 -0.24  0.800  0.020
 1548+092 J155103.39+090849.25  0.3390  103.8  -21.6  12.3 -0.2 +0.2   263 -29 +39   241 -29 +40  0.43 +0.06 -0.06    86  +4  -5  1.20 -0.05 +0.07  0.36 +0.05 -0.06  0.024 -1.000
 1548+092 J155103.39+090849.25  0.5540   64.5  -21.6  12.1 -0.2 +0.2   249 -27 +40   218 -26 +39  0.30 +0.05 -0.04    72  +4  -5  0.90 -0.05 +0.07  0.33 +0.05 -0.06  0.023 -1.000
 1548+092 J155103.39+090849.25  0.7703   40.5  -19.8  11.4 -0.2 +0.4   155 -20 +53   124 -18 +48  0.33 +0.09 -0.05    80  +4  -8  0.50 -0.02 +0.05  0.65 +0.11 -0.25  0.229  0.018
 1548+092 J155103.39+090849.25  0.8030  120.9  -23.3  13.1 -0.1 +0.1   517 -38 +33   464 -38 +33  0.26 +0.02 -0.02    21  -3  +2  5.71 +0.76 -0.53  0.05 +0.01 -0.01  0.020 -1.000
 SDSS     J155336.46+053423.97  0.3227   70.3  -22.0  12.5 -0.2 +0.2   299 -31 +35   279 -31 +36  0.25 +0.03 -0.03    79  +4  -4  0.88 -0.04 +0.05  0.28 +0.04 -0.04  0.710  0.010
 SDSS     J155557.07-003608.41  0.3006   47.7  -19.5  11.5 -0.2 +0.5   152 -21 +56   133 -20 +55  0.36 +0.11 -0.06   119  +5 -10  0.40 -0.02 +0.04  0.90 +0.16 -0.37  0.060 -1.000
 SDSS     J160749.34-002219.86  0.3985   48.8  -21.9  12.5 -0.2 +0.2   305 -31 +37   281 -32 +37  0.17 +0.02 -0.02    71  +4  -3  0.69 -0.04 +0.03  0.25 +0.03 -0.04  0.800  0.010
 SDSS     J160726.77+471251.37  0.4980  188.6  -22.0  12.3 -0.2 +0.2   281 -28 +38   252 -28 +38  0.75 +0.10 -0.09    68  +4  -4  2.76 -0.14 +0.19  0.27 +0.03 -0.04  1.200  0.200
 SDSS     J160905.42+071337.29  0.2075   52.2  -21.1  12.1 -0.2 +0.3   217 -25 +45   200 -25 +46  0.26 +0.05 -0.04   111  +4  -7  0.47 -0.02 +0.03  0.56 +0.08 -0.13  0.120 -1.000
 SDSS     J161714.12+243255.63  0.5703   46.7  -23.7  13.9 -0.1 +0.1   855 -59 +60   845 -64 +65  0.06 +0.00 -0.00     3  -3  +3 14.25 +9.99 -6.79  0.00 +0.00 -0.00  1.500  0.300
 SDSS     J161940.56+254323.0   0.1244   43.0  -21.9  12.3 -0.2 +0.2   240 -27 +42   226 -28 +44  0.19 +0.03 -0.03   115  +5  -6  0.37 -0.01 +0.02  0.51 +0.07 -0.10  0.320  0.030
 1622+238 J162439.08+234512.20  0.2610  125.0  -19.1  11.4 -0.2 +0.5   139 -19 +58   121 -18 +57  1.03 +0.33 -0.18   127  +5 -12  0.98 -0.04 +0.10  1.05 +0.18 -0.50  0.015 -1.000
 1622+238 J162439.08+234512.20  0.2800  140.3  -17.8  11.1 -0.2 +0.6   110 -15 +57    93 -14 +54  1.51 +0.55 -0.27   135  +5 -14  1.04 -0.04 +0.12  1.45 +0.26 -0.85  0.013 -1.000
 1622+238 J162439.08+234512.20  0.3181   54.4  -20.9  12.0 -0.2 +0.3   215 -26 +45   195 -26 +46  0.28 +0.05 -0.04   100  +4  -6  0.54 -0.02 +0.04  0.51 +0.08 -0.12  0.491  0.010
 1622+238 J162439.08+234512.20  0.4720   34.0  -19.5  11.4 -0.2 +0.5   142 -19 +54   120 -18 +51  0.28 +0.09 -0.05   106  +4 -10  0.32 -0.01 +0.03  0.89 +0.15 -0.38  0.769  0.006
 1622+238 J162439.08+234512.20  0.5650   61.7  -18.7  11.2 -0.2 +0.5   127 -17 +57   103 -15 +52  0.60 +0.20 -0.10   103  +4 -11  0.60 -0.02 +0.07  0.99 +0.18 -0.50  0.024 -1.000
 1622+238 J162439.08+234512.20  0.6350   64.0  -18.7  11.0 -0.2 +0.5   113 -15 +51    90 -13 +46  0.71 +0.24 -0.12   102  +4 -10  0.63 -0.02 +0.07  1.13 +0.20 -0.57  0.024 -1.000
 1622+238 J162439.08+234512.20  0.6560   99.3  -20.3  11.6 -0.2 +0.4   173 -22 +48   143 -20 +45  0.69 +0.16 -0.11    83  +4  -7  1.19 -0.05 +0.11  0.58 +0.09 -0.18  1.446  0.006
 1622+238 J162439.08+234512.20  0.7016  112.3  -21.6  12.1 -0.2 +0.2   258 -27 +37   220 -25 +35  0.51 +0.07 -0.07    59  +3  -4  1.89 -0.10 +0.15  0.27 +0.04 -0.05  0.032  0.003
 1622+238 J162439.08+234512.20  0.7975   71.3  -21.4  12.0 -0.2 +0.2   247 -27 +40   206 -24 +37  0.35 +0.05 -0.05    56  +3  -4  1.27 -0.07 +0.11  0.27 +0.04 -0.05  0.468  0.008
 1622+238 J162439.08+234512.20  0.8280  139.3  -20.8  11.7 -0.2 +0.3   192 -23 +44   155 -20 +39  0.90 +0.18 -0.13    68  +3  -6  2.06 -0.10 +0.18  0.44 +0.07 -0.11  0.005 -1.000
 1622+238 J162439.08+234512.20  0.8909   23.2  -20.9  11.7 -0.2 +0.3   201 -24 +43   162 -21 +38  0.14 +0.03 -0.02    62  +3  -5  0.38 -0.02 +0.03  0.38 +0.06 -0.09  1.548  0.004
 1704+710 J170426.08+705734.7   0.7123   22.1  -20.2  11.5 -0.2 +0.4   173 -22 +49   142 -20 +45  0.16 +0.04 -0.03    79  +4  -7  0.28 -0.01 +0.03  0.56 +0.09 -0.18  1.490  0.050
 2000-330 J200324.11-325145.13  0.7910   49.8  -22.4  12.5 -0.1 +0.1   350 -31 +33   302 -29 +31  0.16 +0.02 -0.02    35  +0  +3  1.43 -0.02 -0.12  0.12 +0.02 -0.01  1.165  0.002
 SDSS     J204303.55-010126.05  0.1329   39.6  -19.3  11.3 -0.2 +0.6   123 -17 +62   108 -16 +61  0.37 +0.13 -0.07   148  +6 -15  0.27 -0.01 +0.03  1.37 +0.25 -0.78  0.290 -1.000
 SDSS     J204303.55-010126.05  0.2356   48.6  -21.2  12.2 -0.2 +0.2   227 -26 +43   209 -26 +44  0.23 +0.04 -0.03   106  +4  -6  0.46 -0.02 +0.03  0.50 +0.07 -0.11  1.240  0.050
 SDSS     J210230.72+094125.08  0.3565   22.5  -20.4  11.8 -0.2 +0.4   189 -25 +53   168 -24 +52  0.13 +0.03 -0.02   103  +5  -8  0.22 -0.01 +0.02  0.61 +0.10 -0.19  0.710  0.040
 SDSS     J211626.32-062437.44  0.5237  142.5  -22.9  13.0 -0.1 +0.1   467 -40 +37   438 -41 +38  0.33 +0.03 -0.03    51  -4  +4  2.81 +0.26 -0.20  0.12 +0.01 -0.01  0.500  0.100
 2128-123 J213135.26-120704.79  0.4300   48.1  -21.5  12.0 -0.2 +0.2   225 -26 +43   200 -25 +42  0.24 +0.04 -0.04    87  +4  -6  0.55 -0.02 +0.04  0.44 +0.06 -0.09  0.395  0.010
 SDSS     J212938.59-063801.85  0.2782   27.5  -19.8  11.6 -0.2 +0.4   160 -22 +54   141 -21 +54  0.20 +0.05 -0.04   119  +5 -10  0.23 -0.01 +0.02  0.85 +0.15 -0.32  0.580  0.030
 2145+067 J214805.45+065738.60  0.7900   40.8  -21.6  12.1 -0.2 +0.2   256 -27 +39   215 -25 +36  0.19 +0.03 -0.03    54  +3  -4  0.75 -0.04 +0.06  0.25 +0.04 -0.05  0.547  0.005
 2206-199 J220852.07-194359.0   0.7520   11.7  -21.1  11.9 -0.2 +0.3   221 -25 +43   184 -23 +39  0.06 +0.01 -0.01    65  +4  -5  0.18 -0.01 +0.02  0.35 +0.05 -0.08  0.890  0.002
 2206-199 J220852.07-194359.0   0.9480   86.9  -21.9  12.2 -0.1 +0.2   286 -27 +35   235 -25 +32  0.37 +0.04 -0.04    39  +3  -4  2.24 -0.17 +0.23  0.17 +0.02 -0.03  0.249  0.002
 2206-199 J220852.07-194359.0   1.0166  104.4  -23.0  12.6 -0.1 +0.1   399 -32 +30   335 -30 +28  0.31 +0.02 -0.03    18  -2  +2  5.68 +0.73 -0.54  0.05 +0.01 -0.01  1.047  0.003
 SDSS     J221126.76+124458.16  0.4872   31.3  -22.8  12.9 -0.1 +0.1   427 -39 +36   400 -40 +37  0.08 +0.01 -0.01    56  -5  +4  0.56 +0.05 -0.04  0.14 +0.02 -0.02  0.400  0.020
 SDSS     J221526.74+011356.47  0.1952   30.9  -18.3  11.1 -0.2 +0.6   106 -15 +59    91 -14 +57  0.34 +0.13 -0.06   147  +6 -15  0.21 -0.01 +0.02  1.62 +0.30 -1.02  0.230 -1.000
 SDSS     J221526.74+011356.47  0.3203   50.5  -20.8  12.0 -0.2 +0.3   206 -26 +48   185 -26 +48  0.27 +0.06 -0.04   102  +5  -7  0.49 -0.02 +0.04  0.55 +0.09 -0.14  0.400  0.050
 2231-002 J223408.99+000001.69  0.8549   23.6  -20.7  11.6 -0.2 +0.3   184 -22 +45   148 -20 +40  0.16 +0.03 -0.02    68  +3  -6  0.35 -0.02 +0.03  0.46 +0.07 -0.13  0.784  0.004
 SDSS     J223246.80+134702.04  0.3221   39.2  -22.0  12.5 -0.2 +0.2   300 -31 +35   280 -32 +36  0.14 +0.02 -0.02    79  +4  -4  0.50 -0.02 +0.03  0.28 +0.04 -0.04  0.920  0.050
 SDSS     J223359.93-003315.79  0.1162   12.1  -18.7  11.2 -0.2 +0.6   110 -15 +59    96 -15 +58  0.13 +0.05 -0.02   155  +6 -16  0.08 -0.00 +0.01  1.63 +0.30 -0.98  1.110  0.090
 SDSS     J223316.87+133309.90  0.2138   32.3  -21.0  12.1 -0.2 +0.3   213 -25 +45   196 -25 +46  0.16 +0.03 -0.02   112  +5  -7  0.29 -0.01 +0.02  0.57 +0.08 -0.14  1.360  0.060
 SDSS     J224704.78-081617.54  0.4270  111.7  -22.2  12.5 -0.1 +0.2   303 -29 +34   277 -29 +34  0.40 +0.04 -0.05    69  +4  -4  1.62 -0.08 +0.09  0.25 +0.03 -0.03  0.060 -1.000
 SDSS     J225036.72+000759.49  0.1483   52.4  -21.9  12.4 -0.2 +0.2   253 -28 +41   239 -29 +43  0.22 +0.03 -0.03   109  +5  -6  0.48 -0.02 +0.03  0.46 +0.06 -0.08  1.080  0.070
 SDSS     J230225.49-082154.12  0.3618   34.4  -21.6  12.3 -0.2 +0.2   268 -29 +39   245 -29 +40  0.14 +0.02 -0.02    83  +4  -5  0.41 -0.02 +0.03  0.34 +0.04 -0.06  2.020  0.060
 SDSS     J230845.60-091449.45  0.2147   12.7  -20.4  11.8 -0.2 +0.4   181 -24 +50   164 -23 +51  0.08 +0.02 -0.01   120  +5  -9  0.11 -0.00 +0.01  0.73 +0.12 -0.23  0.430  0.070
 SDSS     J232735.98+153309.57  0.4756  161.7  -21.3  12.0 -0.2 +0.3   218 -26 +44   192 -25 +43  0.84 +0.15 -0.13    85  +4  -6  1.90 -0.09 +0.14  0.44 +0.07 -0.10  0.300 -1.000
 SDSS     J232925.18-100722.43  0.4606   98.1  -22.5  12.7 -0.1 +0.1   357 -33 +32   330 -33 +33  0.30 +0.03 -0.03    59  -2  +4  1.67 +0.05 -0.12  0.18 +0.02 -0.02  0.300 -1.000
 2342+089 J234433.00+091039.4   0.7233   34.5  -22.8  12.7 -0.1 +0.1   390 -31 +30   346 -30 +29  0.10 +0.01 -0.01    37  -3  +3  0.92 +0.08 -0.07  0.11 +0.01 -0.01  1.480  0.050
 2343+125 J234628.21+124859.9   0.7148   84.4  -21.8  12.2 -0.2 +0.2   270 -27 +36   231 -25 +34  0.36 +0.05 -0.04    56  +3  -4  1.52 -0.09 +0.12  0.24 +0.03 -0.04  0.005 -1.000
 2343+125 J234628.21+124859.9   0.7313   32.5  -19.8  11.4 -0.2 +0.4   154 -20 +53   124 -18 +48  0.26 +0.07 -0.04    83  +4  -8  0.39 -0.02 +0.04  0.67 +0.11 -0.26  1.655  0.006
 SDSS     J234949.61+003535.39  0.2778   31.8  -20.5  11.9 -0.2 +0.3   188 -24 +51   168 -24 +51  0.19 +0.04 -0.03   111  +5  -8  0.29 -0.01 +0.02  0.66 +0.11 -0.20  0.350  0.020

